Temporal Characterization of VR Traffic for Network Slicing Requirement Definition

Over the past few years, the concept of VR has attracted increasing interest thanks to its extensive industrial and commercial applications. Currently, the 3D models of the virtual scenes are generally stored in the VR visor itself, which operates as a standalone device. However, applications that entail multi-party interactions will likely require the scene to be processed by an external server and then streamed to the visors. However, the stringent Quality of Service (QoS) constraints imposed by VR's interactive nature require Network Slicing (NS) solutions, for which profiling the traffic generated by the VR application is crucial. To this end, we collected more than 4 hours of traces in a real setup and analyzed their temporal correlation. More specifically, we focused on the CBR encoding mode, which should generate more predictable traffic streams. From the collected data, we then distilled two prediction models for future frame size, which can be instrumental in the design of dynamic resource allocation algorithms. Our results show that even the state-of-the-art H.264 CBR mode can have significant fluctuations, which can impact the NS optimization. We then exploited the proposed models to dynamically determine the Service Level Agreement (SLA) parameters in an NS scenario, providing service with the required QoS while minimizing resource usage.

==> img/imgdata/Linear_95.csv <==
x y z
0 0 15.18142665468876
1 0 14.095663770478367
2 0 13.912948308967138
3 0 13.890619577331659
4 0 13.847151880751964
5 0 13.518675870222417
6 0 13.401587603074086
0 1 15.18142665468876
1 1 14.744932533516822
2 1 14.782317570941368
3 1 14.540969185289248
4 1 14.26695254114511
5 1 14.045999815006944
6 1 14.004223537407093
0 2 15.18142665468876
1 2 15.10721959337798
2 2 15.013260929961309
3 2 14.573440316673508
4 2 14.356566367949716
5 2 14.268079554146937
6 2 14.330247397969655
0 3 15.18142665468876
1 3 15.108988298867535
2 3 14.67225932411996
3 3 14.303611844829582
4 3 14.255596215941127
5 3 14.301782594067614
6 3 14.298203143606502
0 4 15.18142665468876
1 4 14.737435160840583
2 4 14.437180191038332
3 4 14.342891784969954
4 4 14.380263875403047
5 4 14.384518966284027
6 4 14.388650672497478
0 5 15.18142665468876
1 5 14.709893566349777
2 5 14.52090288811319
3 5 14.489378930788016
4 5 14.470294254124985
5 5 14.45538052527294
6 5 14.444882764566799
0 6 15.18142665468876
1 6 14.818049196026921
2 6 14.766215620984951
3 6 14.781779258049696
4 6 14.728424049127389
5 6 14.72007638173161
6 6 14.675296369173848


==> img/imgdata/Linear_per_sec.csv <==
2.534094236029699232e+01,2.416390131408374486e+01,2.369142348908811613e+01,2.364840147296922623e+01,2.351063996389725119e+01,2.330742284827302058e+01,2.329396114491289893e+01
2.534094236029699232e+01,2.434996977486358105e+01,2.408507237488825581e+01,2.396768199569734037e+01,2.364896929144979509e+01,2.350748915768517833e+01,2.349976151928473200e+01
2.534094236029699232e+01,2.477530510233671279e+01,2.454065208411341104e+01,2.427855589717395191e+01,2.422549553915953879e+01,2.413516641795143158e+01,2.412173871904096600e+01
2.534094236029699232e+01,2.504965298565914722e+01,2.470587036260060998e+01,2.454592565139623517e+01,2.436846431642626953e+01,2.438259089980630989e+01,2.442308940482011792e+01
2.534094236029699232e+01,2.500372788966463844e+01,2.473801800799566308e+01,2.439119879955781656e+01,2.445342423345022809e+01,2.442548036309175785e+01,2.441658813340780299e+01
2.534094236029699232e+01,2.503406533943507384e+01,2.478951029522638194e+01,2.483310188695089593e+01,2.485110196393258875e+01,2.485091752899260342e+01,2.478368042991126430e+01
2.534094236029699232e+01,2.480930383161046393e+01,2.496208299733935831e+01,2.491463037076553277e+01,2.495077073933371281e+01,2.493623812657438066e+01,2.483892729534810684e+01


==> img/imgdata/Linear_std.csv <==
0 0 10.40354249039661
1 0 8.925174326303162
2 0 8.751309306996083
3 0 8.72935229794615
4 0 8.645857135838058
5 0 8.538487354289645
6 0 8.502168441964026
7 0 8.490497244470435
8 0 8.482091047840953
9 0 8.48202496642942
10 0 8.480946813337676
0 1 10.40354249039661
1 1 9.495560433698266
2 1 9.401747310058687
3 1 9.28945587051384
4 1 9.110576477920416
5 1 9.020739632227718
6 1 8.991869681934498
7 1 8.976103584333895
8 1 8.974601574105357
9 1 8.973399798737471
10 1 8.968831411410688
0 2 10.40354249039661
1 2 9.857370798896548
2 2 9.651809261734966
3 2 9.443314562099392
4 2 9.305561022463362
5 2 9.243717667247507
6 2 9.215060899767204
7 2 9.211008425515008
8 2 9.207905197118313
9 2 9.203192867302237
10 2 9.189477144567709
0 3 10.40354249039661
1 3 9.822733715959927
2 3 9.54604728164306
3 3 9.393082327277826
4 3 9.31121253584527
5 3 9.268185579476887
6 3 9.261060969707666
7 3 9.256545518716987
8 3 9.250428161593852
9 3 9.236577209103306
10 3 9.228459085811387
0 4 10.40354249039661
1 4 9.705149881103944
2 4 9.494111414084756
3 4 9.400162347508166
4 4 9.339780771915535
5 4 9.324146164712987
6 4 9.31608443604378
7 4 9.307869074301829
8 4 9.291514048702787
9 4 9.283272700142891
10 4 9.279074966187585
0 5 10.40354249039661
1 5 9.741070837723647
2 5 9.585333244625993
3 5 9.510660322587857
4 5 9.478376364599985
5 5 9.45603094031889
6 5 9.440669177993968
7 5 9.41938619803942
8 5 9.4081556119084
9 5 9.40382745552298
10 5 9.400560040994245
0 6 10.40354249039661
1 6 9.843836791177381
2 6 9.711005321182583
3 6 9.667306174671717
4 6 9.624663062205558
5 6 9.590180713483077
6 6 9.557887989059147
7 6 9.542374892245006
8 6 9.535726690615398
9 6 9.532336099746974
10 6 9.523152804354154
0 7 10.40354249039661
1 7 9.926785428118253
2 7 9.840326669283638
3 7 9.78572786009349
4 7 9.729171424552076
5 7 9.674059254357873
6 7 9.650144553711428
7 7 9.640504651984104
8 7 9.6352833907977
9 7 9.625946953818062
10 7 9.611115251148249
0 8 10.40354249039661
1 8 10.041083445239225
2 8 9.941856306030742
3 8 9.872459959441853
4 8 9.792269196645801
5 8 9.749921199880509
6 8 9.733957271937747
7 8 9.726237678457947
8 8 9.714241314918448
9 8 9.699252968510866
10 8 9.689323810132871
0 9 10.40354249039661
1 9 10.071458294448588
2 9 9.964087962618596
3 9 9.872426662996439
4 9 9.813779184076939
5 9 9.78685743721166
6 9 9.775095419396347
7 9 9.760519678993857
8 9 9.743194073712806
9 9 9.733140392634159
10 9 9.71930124875363
0 10 10.40354249039661
1 10 10.073690512246367
2 10 9.943583010261342
3 10 9.87613112404984
4 10 9.837506364445904
5 10 9.817287250731363
6 10 9.797990964473863
7 10 9.77800117907152
8 10 9.766266165937402
9 10 9.752299779793336
10 10 9.730499093643363


==> img/imgdata/Quantile_95.csv <==
x y z
0 0 0.36399999999998933
1 0 0.0067046488352092565
2 0 0.03364204256873452
3 0 0.0024021562394495274
4 0 0.009103450096289987
5 0 0.018245348345831414
6 0 0.004165825887768316
0 1 0.36399999999998933
1 1 0.026445155110492103
2 1 0.011563567163345393
3 1 0.00888198477196761
4 1 0.015029713357558526
5 1 0.002925682047846129
6 1 0.014236383191203964
0 2 0.36399999999998933
1 2 0.007010527236608541
2 2 0.012838821795301339
3 2 0.00987542571514663
4 2 0.01540315121891997
5 2 0.012837111707657799
6 2 0.008120467875289642
0 3 0.36399999999998933
1 3 0.004603306677850374
2 3 0.008610774348884534
3 3 0.012256897263383802
4 3 0.013257639906851491
5 3 0.021771832709024202
6 3 0.006517786566312346
0 4 0.36399999999998933
1 4 0.013446829487121642
2 4 0.012521935793661024
3 4 0.008547744716734704
4 4 0.008856072206022206
5 4 0.017934382612058625
6 4 6.256130376854768e-05
0 5 0.36399999999998933
1 5 0.007844616351154049
2 5 0.008346329186548901
3 5 0.013800839291608878
4 5 0.008565444307898505
5 5 0.00764657176166941
6 5 0.003761173718207808
0 6 0.36399999999998933
1 6 0.019678473133239588
2 6 0.010208386383505318
3 6 0.009790436175528393
4 6 0.010247539177061409
5 6 0.003612741545501821
6 6 0.004491782982473692


==> img/imgdata/Quantile_per_sec.csv <==
2.534094236029699232e+01,2.945206745152972871e-09,-6.586533988565790310e-03,1.155983451184283695e-07,2.329780535159642341e-07,5.801217284329140966e-08,1.186291775923109526e-08
2.534094236029699232e+01,5.955980952876416268e-08,-1.316627748104259865e-02,-3.513095520410480788e-02,-1.498632819976819519e-02,-3.122997021018392161e-02,-1.350395276454730009e-02
2.534094236029699232e+01,2.201559219372484222e-07,2.677621875335489676e-07,1.271969196636746346e-07,-1.917898036495291336e-02,-4.603893778797063518e-02,-3.389924885126482934e-02
2.534094236029699232e+01,1.791989276966887701e-07,-1.670719073534954191e-02,-3.874572853778168735e-02,-1.962733673952321567e-02,1.251000139035340908e-07,6.118678674837951803e-08
2.534094236029699232e+01,2.498138584883236035e-07,5.810111858295385900e-08,1.988392401841565515e-07,2.696169991295294111e-07,4.012710643763739427e-07,2.183368303931843002e-07
2.534094236029699232e+01,-1.040319752459595293e-02,-9.828419186132641983e-03,1.256715176367606546e-08,-1.618326972576511480e-02,-4.427346317292801814e-05,4.875395394066117660e-07
2.534094236029699232e+01,8.983074732071827384e-06,1.225704169272034960e-07,3.567764956802221832e-07,3.895271154519264201e-07,4.664764556849831934e-07,5.848343160863578305e-07


==> img/imgdata/Quantile_std.csv <==
0 0 10.40354249039661
1 0 9.20141503678034
2 0 9.028119802106712
3 0 9.012777436666521
4 0 8.914964728827638
5 0 8.728244439948757
6 0 8.686040237044477
7 0 8.67084038394566
8 0 8.674944998688119
9 0 8.685637942094926
10 0 8.696647368658216
0 1 10.40354249039661
1 1 9.699534814486308
2 1 9.633282966758463
3 1 9.553384842568397
4 1 9.289783720971311
5 1 9.187985014733007
6 1 9.151265347558756
7 1 9.146870166280134
8 1 9.152692751041533
9 1 9.173662991440413
10 1 9.17108412584305
0 2 10.40354249039661
1 2 10.033627417259499
2 2 9.874476950119519
3 2 9.62796957509364
4 2 9.498251624472163
5 2 9.414815677846086
6 2 9.398814085218008
7 2 9.403016812075704
8 2 9.409254736623096
9 2 9.424294605163594
10 2 9.39566675817551
0 3 10.40354249039661
1 3 10.013077183860561
2 3 9.72378517684052
3 3 9.549394148819426
4 3 9.4679297853971
5 3 9.442292568873224
6 3 9.443435359404482
7 3 9.454744208153114
8 3 9.453535067577297
9 3 9.438933345990602
10 3 9.438141268584483
0 4 10.40354249039661
1 4 9.84974853059413
2 4 9.628241228723294
3 4 9.544689142751395
4 4 9.511700177241442
5 4 9.50065094212005
6 4 9.513653827109463
7 4 9.517940498954681
8 4 9.498009323618309
9 4 9.499602688015642
10 4 9.500612797371485
0 5 10.40354249039661
1 5 9.88909103444935
2 5 9.74336939490004
3 5 9.686082269234138
4 5 9.65186875525372
5 5 9.644557892266269
6 5 9.651124921317491
7 5 9.623420662328364
8 5 9.624508327799957
9 5 9.625462092180348
10 5 9.62268588068761
0 6 10.40354249039661
1 6 9.99663645175837
2 6 9.902969852873412
3 6 9.865354146459845
4 6 9.842828189320835
5 6 9.82864466442547
6 6 9.787120835508691
7 6 9.786376867612706
8 6 9.793790468664756
9 6 9.787293257556946
10 6 9.785987159783177
0 7 10.40354249039661
1 7 10.100708452618488
2 7 10.039489136198295
3 7 9.995215213102668
4 7 9.97406257092539
5 7 9.915625046308275
6 7 9.883544672329618
7 7 9.87736003966133
8 7 9.877915409512585
9 7 9.880165005916073
10 7 9.885894069021614
0 8 10.40354249039661
1 8 10.200305067684722
2 8 10.130171053428764
3 8 10.110364568587347
4 8 10.03648425579994
5 8 9.999567696833505
6 8 9.986749077260557
7 8 9.982059625067759
8 8 9.98791555870189
9 8 9.990385607503852
10 8 10.013231074779686
0 9 10.40354249039661
1 9 10.235438278467
2 9 10.183182320970312
3 9 10.107967403615715
4 9 10.052781272507605
5 9 10.03786054396425
6 9 10.029922089104412
7 9 10.029694438146025
8 9 10.031863685786366
9 9 10.044227341558003
10 9 10.036267589598307
0 10 10.40354249039661
1 10 10.264541046124394
2 10 10.158573611880662
3 10 10.098694140133054
4 10 10.080794177811285
5 10 10.073924384625403
6 10 10.071008939332064
7 10 10.072515105004069
8 10 10.071420869998171
9 10 10.06878927043705
10 10 10.075331418495342


==> img/imgdata/Robust_95.csv <==
x y z
0 0 15.18142665468876
1 0 14.44962189455811
2 0 14.4163706368457
3 0 14.426928154935371
4 0 14.353824080131195
5 0 14.074937203942548
6 0 13.942588167627585
0 1 15.18142665468876
1 1 14.929136416783752
2 1 15.018558913104457
3 1 14.84964388870258
4 1 14.522557594966605
5 1 14.344188586731665
6 1 14.269325988362041
0 2 15.18142665468876
1 2 15.043691575019965
2 2 15.036273850502383
3 2 14.654773250942213
4 2 14.435066763605757
5 2 14.435904623975219
6 2 14.466388258809971
0 3 15.18142665468876
1 3 15.022522377550793
2 3 14.708421386497479
3 3 14.386471156804108
4 3 14.360320608159663
5 3 14.40061403680497
6 3 14.416055307010739
0 4 15.18142665468876
1 4 14.692426887286393
2 4 14.471562552600965
3 4 14.397070842373163
4 4 14.401462806776824
5 4 14.431306579373954
6 4 14.463332341916894
0 5 15.18142665468876
1 5 14.642788874583353
2 5 14.516444631831236
3 5 14.487654369372645
4 5 14.502106938624161
5 5 14.504918088110943
6 5 14.502312659215164
0 6 15.18142665468876
1 6 14.785932323757294
2 6 14.735847672521519
3 6 14.752759277839138
4 6 14.70429148948251
5 6 14.75191182030152
6 6 14.72550877102742


==> img/imgdata/Robust_per_sec.csv <==
2.534094236029699232e+01,2.416390131408374486e+01,2.369142348908811613e+01,2.364840147296922623e+01,2.351063996389725119e+01,2.330742284827302058e+01,2.329396114491289893e+01
2.534094236029699232e+01,2.434996977486358105e+01,2.408507237488825581e+01,2.396768199569734037e+01,2.364896929144979509e+01,2.350748915768517833e+01,2.349976151928473200e+01
2.534094236029699232e+01,2.477530510233671279e+01,2.454065208411341104e+01,2.427855589717395191e+01,2.422549553915953879e+01,2.413516641795143158e+01,2.412173871904096600e+01
2.534094236029699232e+01,2.504965298565914722e+01,2.470587036260060998e+01,2.454592565139623517e+01,2.436846431642626953e+01,2.438259089980630989e+01,2.442308940482011792e+01
2.534094236029699232e+01,2.500372788966463844e+01,2.473801800799566308e+01,2.439119879955781656e+01,2.445342423345022809e+01,2.442548036309175785e+01,2.441658813340780299e+01
2.534094236029699232e+01,2.503406533943507384e+01,2.478951029522638194e+01,2.483310188695089593e+01,2.485110196393258875e+01,2.485091752899260342e+01,2.478368042991126430e+01
2.534094236029699232e+01,2.480930383161046393e+01,2.496208299733935831e+01,2.491463037076553277e+01,2.495077073933371281e+01,2.493623812657438066e+01,2.483892729534810684e+01


==> img/imgdata/Robust_std.csv <==
0 0 10.40354249039661
1 0 8.996104886223083
2 0 8.836269861324245
3 0 8.821826995572009
4 0 8.739357443733473
5 0 8.62840460812771
6 0 8.59170494895084
0 1 10.40354249039661
1 1 9.506592732855331
2 1 9.420043084355807
3 1 9.311413947034515
4 1 9.132290675474218
5 1 9.041545984863886
6 1 9.013606564418005
0 2 10.40354249039661
1 2 9.85815898225343
2 2 9.651867364049242
3 2 9.44431663620858
4 2 9.308389402255749
5 2 9.24820159351037
6 2 9.220574652028612
0 3 10.40354249039661
1 3 9.822789489967127
2 3 9.545972209886639
3 3 9.393731801069208
4 3 9.313465832160038
5 3 9.271699255143874
6 3 9.265392251380264
0 4 10.40354249039661
1 4 9.705654149803902
2 4 9.49409887981343
3 4 9.400512138498263
4 4 9.341303260040632
5 4 9.326775619999873
6 4 9.319260397306799
0 5 10.40354249039661
1 5 9.74213318712504
2 5 9.586023343996931
3 5 9.5121051951778
4 5 9.479943264441562
5 5 9.457701534113289
6 5 9.442471764906255
0 6 10.40354249039661
1 6 9.848910717553142
2 6 9.715844860463363
3 6 9.672555535721301
4 6 9.628064962624856
5 6 9.592460054238718
6 6 9.560099299239639

